A Tool for Rejuvenating Feature Logging Levels via Git Histories and Degree of Interest

Logging is a significant programming practice. Due to the highly transactional nature of modern software applications, massive amount of logs are generated every day, which may overwhelm developers. Logging information overload can be dangerous to software applications. Using log levels, developers can print the useful information while hiding the verbose logs during software runtime. As software evolves, the log levels of logging statements associated with the surrounding software feature implementation may also need to be altered. Maintaining log levels necessitates a significant amount of manual effort. In this paper, we demonstrate an automated approach that can rejuvenate feature log levels by matching the interest level of developers in the surrounding features. The approach is implemented as an open-source Eclipse plugin, using two external plug-ins (JGit and Mylyn). It was tested on 18 open-source Java projects consisting of ~3 million lines of code and ~4K log statements. Our tool successfully analyzes 99.22% of logging statements, increases log level distributions by ~20%, and increases the focus of logs in bug fix contexts ~83% of the time. For further details, interested readers can watch our demonstration video (https://www.youtube.com/watch?v=qIULoAXoDv4).

==> abstract.txt <==
Event logging is pervasive in modern applications, assisting developers, users, and administrators, alike, in understanding and diagnosing issues involving complex software. Unfortunately, the high transactionality of today’s software can cause logging to be less effective due to information overload. Log levels help alleviate this problem by correlating a "severity" to system events that can be filtered. However, as software evolves, log levels may also require alteration as events once deemed important may have decreased in priority and vice-versa. Manually maintaining this correlation is tedious and error-prone as there may be many logging statements whose levels necessitate consistent updating. We present an automated approach that assists developers in evolving logging statement levels. The approach, based on mining git histories and manipulating a degree of interest (DOI) model, transforms source code to "rejuvenate" log statement levels based on the "interestingness" of surrounding code. A number of novel heuristics, derived from extensive interactions with real-world open source developers, to identify logs that may benefit from the approach are also featured. The approach was implemented as a plug-in to the Eclipse IDE, built upon JGit and Mylyn, which maintains focused contexts of entities relevant to the task at hand, and was evaluated on 18 Java projects having 2.89 million lines of code and ∼4K log statements. Our tool was able to successfully analyze 99.26% of logging statements, increase the distribution of log levels by 17.14%, and identify logs that were manually changed with a recall of 79.31% and a precision of 29.11% with a level direction match success rate of 86.96%. Moreover, two of our pull (patch) requests were integrated into large and popular open-source projects, namely, Jenkins and selenium. The results indicate that the approach is promising in assisting developers in evolving logging statement levels.

